Space-time deterministic graph rewriting

We study non-terminating graph rewriting models, whose local rules are applied non-deterministically -- and yet enjoy a strong form of determinism, namely space-time determinism. Of course in the case of terminating computation it is well-known that the mess introduced by asynchronous rule applications may not matter to the end result, as confluence conspires to produce a unique normal form. In the context of non-terminating computation however, confluence is a very weak property, and (almost) synchronous rule applications is always preferred e.g. when it comes to simulating dynamical systems. Here we provide sufficient conditions so that asynchronous local rule applications conspire to produce well-determined events in the space-time unfolding of the graph, regardless of their application orders. Our first example is an asynchronous simulation of a dynamical system. Our second example features time dilation, in the spirit of general relativity.

==> Review.txt <==
----------------------- REVIEW 1 ---------------------
SUBMISSION: 229
TITLE: Space-time deterministic graph rewriting
AUTHORS: Pablo Arrighi, Marin Costes, Gilles Dowek and Luidnel Maignan

----------- Overall evaluation -----------
This paper considers graph rewriting systems for modeling systems that
evolve asynchronously in time and space (like particles in physical systems),
defines the notion of weak and full consistency to capture "determinism"
of such systems, and formalizes sufficient conditions for the consistency.

This is an interesting piece of work, and I am willing to believe that the proposed
model, as well as the consistency conditions are useful for modeling "deterministic"
systems. I do not think, however, that the paper is ready to be published in a conference
like MFCS, for the following reasons.

- While the formalization of the proposed graph rewriting systems and
notion of space-time determinism seems reasonable, it is unclear at this moment
whether the formalization is indeed useful for modeling real systems.
The paper gives only toy (though interesting) examples to illustrate how the definitions
work, but does not provide serious examples that demonstrate how the proposed
framework can be used to reason about non-trivial properties of systems.
- The presentation needs to be significantly improved. Despite seemingly significant efforts of the authors, the paper is not very easy to read.
In various places, a lot of guessing was needed on what the authors really
mean, and I had to go back and forth several times throughout the paper to
feel comfortable enough to understand the meaning of each sentence.
There are several reasons for this: first, there are too many forward references to
the figures and the notions introduced later (particularly in the introduction).
Second, the authors take examples from physics, but do not make it clear what
background knowledge on physics is required, nor provide any reference for those
who are not familiar with (probably standard) concepts in physics (like "space-like
cuts"). Third, hand-written figures are not very clear; especially the distinction between
colors (especially cyan vs dark blue) is not clear when printed on a paper.

More comments

Keywords and phrases: please separate keywords by ",".

The introduction is not so informative at least for the first reading.
The first half of the introduction are fine but a bit too wordy.
The latter half contains a lot of forward references (such as figures only given
and understandable later), and is hard to understand exactly what the authors mean.

l70: "This is the promise made is that" is ungrammatical.

l92: "..., here are two" -> "...; here are two"

l185: "definition neighbourhood" ->"definition of neighbourhood"

l186: "used decide" -> "used to decide"?

l201: "awaiting for" -> "awaiting"

l243: "all of these graphs agree ... with respect to the particle's worldline."
I did not understand in what sense.

l250: "in order illustrate" -> "in order to illustrate"

l257: "they are always empty"
I did not quite understand it. Do you mean the set of normal vertices is empty,
or all normal vertices have state (0,0)?

l260-261: "The aim sets the aim of the paper"??

caption of Figure 7: "G and G'"-> "H and H'"?

l341: "counter example" -> "counterexample"

l354: "a space-like cuts" -> "space-like cuts"



----------------------- REVIEW 2 ---------------------
SUBMISSION: 229
TITLE: Space-time deterministic graph rewriting
AUTHORS: Pablo Arrighi, Marin Costes, Gilles Dowek and Luidnel Maignan

----------- Overall evaluation -----------
The paper studies a rather generic form of graph rewriting that is
defined on acyclic graphs that have a spatial as well as a temporal
dimension. The aim is to state and prove a property on potentially
infinite computations (so-called consistency) that replaces the notion
of confluence. The paper is heavily inspired by physics and the
examples draw inspiration from that domain, talking about general
relativity, quantum information and the like.

Rewriting on various structures (words, terms, graphs) has been
heavily studied in computer science and there is an extensive theory,
also involving techniques for showing confluence (e.g. via critical
pair analysis) or recording causal dependencies in the form of
processes (to which the space-time diagrams depicted in the paper are
reminiscent). Unfortunately the paper makes little effort to connect
to this existing work and explain the benefits of this new approach
that has a rather different flavour than existing work.

One of the most prominent approaches to graph rewriting is the
double-pushout approach (cited in the paper, including work on graph
processes and unfoldings), but the comparison is very shallow. The
authors say on p.5: "an operation which can likely be formalised as a
double push-out". Indeed, the rules used in the example look very much
like double-pushout (DPO) rules, while the very generic local rules
defined in Def. 6 certainly go beyond DPO. Much more could have been
said there. Furthermore the rule definition in Def. 6 is so generic
that it is hard to think of a way of how to concretely specify these
rules. Of course it can make a lot of sense to go beyond existing
approaches, but since the examples involve rules that simply replace
left-hand sides by right-hand sides (as e.g. in DPO) it is hard to
understand the motivation.

Especially in the parts about graph rewriting, the paper remains vague
in many places. For instance, rules and the rewriting mechanism are
described in a very general way, but not really defined
properly. While it is nice to not limit the results to any concrete
rewriting mechanism, it might make sense to check that some concrete
method works, and mention that one as an example (e.g. DPO -- you
mention it in l.177, although you don't seem to be too sure that it
actually works). The lack of the formal treatment of concrete
rewriting mechanisms and the missing comparison to existing work on
graph rewriting is a bit disappointing for a paper titled "... graph
rewriting".

In a similar vein I do not fully understand the consistency property
defined (and proved) in Section 5. Why is this the right notion of
consistency? Why are you not happy with the standard notion of
confluence? What do we gain from knowing that consistency holds for a
given system? Requiring commutativity for all pairs of rules is a
rather strong assumption. Is it still reasonable?

In addition the paper uses several notions that are probably
physics-inspired, but that are not clearly defined, e.g. space-time
determinism (what is this?), space-like cuts, etc. The notion of an
induced subgraph is not easy to digest (it took me quite a while, in
particular in the presence of borders it is quite different from the
usual notion of induced subgraph). Furthermore the paper uses a
supremum wrt. the partial order given by the induced subgraph
relation. Knowing how this supremum works is important to figure out
how graph rewriting works (see e.g. the discussion in Remark 7). Hence
I would strongly suggest to the authors to spell out the supremum
concretely, so that readers can figure out what is going on.

Overall, I find that this paper makes too little effort to compare
physics-inspired notion to the concepts already present in computer
science at a conference that is dedicated to computer science. The
paper is also not easy to read and its main concepts are not
sufficiently motivated. This is a bit unfortunate since an
interdisciplinary approach combining methods from both computer
science and physics would certainly be very interesting.
Remarks:

[p.4, Def. 1] In line 4 of the definition shouldn't it be $\pi
\subseteq \mathcal{X}$ (rather than $X\subseteq \mathcal{X}$?

[p.5, l.177] While it is nice to allow several possible rewriting
mechanisms, it might make sense to actually check that DPO works here,
and mention it as a concrete example.

[p.6, Def.6] Such a rule does not look that local to me, it could
depend on a neigbourhood of infinite size. Right?

[p.7, after Def.8] Here you mention a pseudo-graph for the first
time. What is this?

[p.8, Fig.5] In subfigure (a) in the bottom row, shouldn't the black
part be on the other side in one of the nodes?
What is H_0?

Section 4 is really hard to digest and contains some very bold
unsubstantiated claims from physics.

While the hand-drawn images have a certain charme, I would replace
them by images produced by a drawing program.

Minor remarks:

various places throughout the paper: there shouldn't be whitespace
before a colon

[p.4, Def. 2] Remove "its" in "its elements"

[p.4, footnote] Replace "X(I_G)" by "\mathcal{X}(I_G)"?
Shouldn't the sentence mention B_X again?

[p.5, line 172]: "Notice how" -> "Notice that"

[p.2, l.56] later -> latter

[p.5, l.159] "each port can only be used once" I'm not sure if I
understand the intuition correctly here, it is supposed to be once per
vertex, right? Does this also apply to positions?

Def 4 contains a one-item list

[p.6, l.190] what is N() (without arguments)?

[p.7, l.225] sometime -> sometimes

[p.8, l.258] "too weak a conditions"

[p.12, l.346] for all graph*s* G

[p.12, l.370] "is dynamical in a our work"

[p.13] references are not formatted consistently, especially author names



----------------------- REVIEW 3 ---------------------
SUBMISSION: 229
TITLE: Space-time deterministic graph rewriting
AUTHORS: Pablo Arrighi, Marin Costes, Gilles Dowek and Luidnel Maignan

----------- Overall evaluation -----------
The paper studies a form of rewriting over graphs in which vertexes have a state, a (local) rule is possibly applied asynchronously at different occurrences, sequences of rewriting can be infinite and yet one is interested in getting a form of determinism which is called "space-time" determinism, i.e., roughly speaking, the fact that different snapshots of the evolving graph in time will be consistent (~ same state for same nodes).

More in detail, the graphs of interest consist of nodes of the kind t.x where x is understood as a name or position and t as a time tag. Nodes carry a state and they are connected to other nodes through edges connecting node ports. Edges can be understood as causal dependencies. Graphs are acyclic so that one thinks of "minimal" nodes, the so-called past, as positions in time which are completely defined. Rules act on the (suitably defined) neighborhood of a given node. Then the focus is on the so-called space-time diagram that collects the graphs arising fom all legal sequences of rule application starting from some graph G. Two examples are given: a dynamical system simulating particle movements and a variation of it featuring a sort of time dilation.

Two crucial concepts introduced are consistency, which requires that in any two graphs reached agree on a node v whenever they agree on the incoming ports, and weak consistency, which requires an agreement only on nodes with no incoming edges. It is argued that weak consistency can be insufficient and the right notion of space-time determinism is full consistency.

The authors provide sufficient conditions for the two forms of consistency. Weak consistency is ensured by the use of time-increasing commutative local rules. Full consistency instead requires stronger conditions, i.e., port decreasing time-increasing commutative rules which are local with respect to suitable neighbourhood schemes.

-- Evaluation

The idea of giving a notion of determinism in space-time for non-deterministic rewriting systems over graphs is in principle interersting and the authors make a good job in establishing fascinating connections with physical concepts. Moreover, the results ensuring (weak) consistency for suitable classes of rewriting rules appear to be non-trivial.

The paper is fairly well-written. A concern here is that some basic notions should be explained more extensively with reference to the examples. For instance, in Fig. 2, it would be better to state explicitly how X splits in X^- and B_X, and explain why G_X^- results as depicted in (b). Clearly this can be deduced from the definition, but it was not immediate to me. Also the role of ports remains obscure as they (apparently) do not show up in the pictures.

The development is sound, as far I have been able to understand. I did not manage to check the details of the proofs, but I do not see any problem with the results.

My main problem with the paper is that the introduction seems to suggest an investigation of space-time determinism for rewriting systems over graphs, while the theory is then developed in a context which looks very specific. Nodes are naturally interpreted as positions in time, edges as dependencies and this leads to require them to have a DAG structure. There is a single rule which is applicable at different positions. This makes it unclear if and how the notions and results are transferable to different instances of graph rewriting, as those arising from the dynamical systems mentioned in the introduction. If the paper is intended to to provide results useful in other settings, e.g., for cellular automata, this should be probably better explained.

Additionally, the conditions which ensure full consistency looks quite restrictive and not immediate to be verified. I do not think this is a shortcome of the paper, probably these restrictions are necessary. Still, I think that the paper would have been stronger if classes of rewriting rules were identified enjoying the conditions of Theorem 16. It would have been even better if these classes were argued to comprise those naturally arising in some applications. E.g., the authors seem to be specifically interested in networks of automata or in physical modelling.
Moreover, even though, as mentioned before, the approach to rewriting in the paper seems to be tailored on a specific interpretation of the graph, I think that the relation with notions of confluence/determinism in other approaches to graph rewriting should have been better investigated.

In summary, the paper contains some valuable results, but I think that the relevance and the link to existing literature should be better explained.


---- Minor comments and typos

- page 4: Please expand the explanation of Figure 2 (e.g., giving some more details on why G_X^- is as depicted in (b)).

- page 5: I think that some additional intuition about Def. 5 should be given (why a DAG structure, why Past() is called that way).

- page 5, line 173:
Please explain in more detail why G = G_X \sqcup G_\bar{X}

- page 6: The conditions in Remark 7 are presented as a consequence of the existence of the join. Are they necessary and sufficient conditions? If so, maybe they should be part of the definition of a rule. Or is it the case that a rule might not be applied at a vertex?

- page 8:
Figure 7 and its relation with time delation should be commented more in detail.


- page 10:
Figure 8 provides a fundamental example: please provide some additional explanation (e.g., describing explicitly E_G(v)=E_H(v) and G_v, H_v).


==> Review_annote.txt <==

%%%% INTRO %%%%% LUIDNEL, MARIN ?

- While the formalization of the proposed graph rewriting systems and
notion of space-time determinism seems reasonable, it is unclear at this moment
whether the formalization is indeed useful for modeling real systems.
The paper gives only toy (though interesting) examples to illustrate how the definitions
work, but does not provide serious examples that demonstrate how the proposed
framework can be used to reason about non-trivial properties of systems.

SOLUTION : UNDERMINE : capture tous les AC, CGD. "Framework" --> On laisse à d'autres la simulation de systèmes physiques complexes. Dès l'intro : on veut rendre asynchrone des modèles de simulation physique existants (CGD).

My main problem with the paper is that the introduction seems to suggest an investigation of space-time determinism for rewriting systems over graphs, while the theory is then developed in a context which looks very specific. Nodes are naturally interpreted as positions in time, edges as dependencies and this leads to require them to have a DAG structure. There is a single rule which is applicable at different positions. This makes it unclear if and how the notions and results are transferable to different instances of graph rewriting, as those arising from the dynamical systems mentioned in the introduction. If the paper is intended to to provide results useful in other settings, e.g., for cellular automata, this should be probably better explained.

SOLUTION : Déjà évoqué. Simulation des CA et CGD + moins d'emphase sur le graphe rewriting.
Rajouter un résultat de simulation des automates cellulaire (Exemple 2)
Peut etre présenter l'exemple 3 comme notre premier exemple au dela de la simulation asynchrone du synchrone.

- The first half of the introduction are fine but a bit too wordy.

SOLUTION : check.

The paper studies a form of rewriting over graphs in which vertexes have a state, a (local) rule is possibly applied asynchronously at different occurrences, sequences of rewriting can be infinite and yet one is interested in getting a form of determinism which is called "space-time" determinism, i.e., roughly speaking, the fact that different snapshots of the evolving graph in time will be consistent (~ same state for same nodes).

More in detail, the graphs of interest consist of nodes of the kind t.x where x is understood as a name or position and t as a time tag. Nodes carry a state and they are connected to other nodes through edges connecting node ports. Edges can be understood as causal dependencies. Graphs are acyclic so that one thinks of "minimal" nodes, the so-called past, as positions in time which are completely defined. Rules act on the (suitably defined) neighborhood of a given node. Then the focus is on the so-called space-time diagram that collects the graphs arising fom all legal sequences of rule application starting from some graph G. Two examples are given: a dynamical system simulating particle movements and a variation of it featuring a sort of time dilation.

Two crucial concepts introduced are consistency, which requires that in any two graphs reached agree on a node v whenever they agree on the incoming ports, and weak consistency, which requires an agreement only on nodes with no incoming edges. It is argued that weak consistency can be insufficient and the right notion of space-time determinism is full consistency.

The authors provide sufficient conditions for the two forms of consistency. Weak consistency is ensured by the use of time-increasing commutative local rules. Full consistency instead requires stronger conditions, i.e., port decreasing time-increasing commutative rules which are local with respect to suitable neighbourhood schemes.

SOLUTION : essayer de reprendre ses phrases si utile.


Rewriting on various structures (words, terms, graphs) has been
heavily studied in computer science and there is an extensive theory,
also involving techniques for showing confluence (e.g. via critical
pair analysis) or recording causal dependencies in the form of
processes (to which the space-time diagrams depicted in the paper are
reminiscent). Unfortunately the paper makes little effort to connect
to this existing work and explain the benefits of this new approach
that has a rather different flavour than existing work.

SOLUTION : Changer le titre, arréter de viser les gens qui font du graph-rewriting. Adapter titre et citations en fonction de qui on vise dans le PC.

One of the most prominent approaches to graph rewriting is the
double-pushout approach (cited in the paper, including work on graph
processes and unfoldings), but the comparison is very shallow. The
authors say on p.5: "an operation which can likely be formalised as a
double push-out". Indeed, the rules used in the example look very much
like double-pushout (DPO) rules, while the very generic local rules
defined in Def. 6 certainly go beyond DPO. Much more could have been
said there. Furthermore the rule definition in Def. 6 is so generic
that it is hard to think of a way of how to concretely specify these
rules. Of course it can make a lot of sense to go beyond existing
approaches, but since the examples involve rules that simply replace
left-hand sides by right-hand sides (as e.g. in DPO) it is hard to
understand the motivation.

Especially in the parts about graph rewriting, the paper remains vague
in many places. For instance, rules and the rewriting mechanism are
described in a very general way, but not really defined
properly. While it is nice to not limit the results to any concrete
rewriting mechanism, it might make sense to check that some concrete
method works, and mention that one as an example (e.g. DPO -- you
mention it in l.177, although you don't seem to be too sure that it
actually works). The lack of the formal treatment of concrete
rewriting mechanisms and the missing comparison to existing work on
graph rewriting is a bit disappointing for a paper titled "... graph
rewriting".

SOLUTION : Dire que c'est des local rule qui peuvent eventuellement être spécifier comme des règles de réécriture. En effet c'est des règles locales qui affectent seulement un disque (selection d'un bout, modif, puis recollage)































%%%% FIGURES %%%%%%  MARIN (Ibarra)

 - Third, hand-written figures are not very clear; especially the distinction between
colors (especially cyan vs dark blue) is not clear when printed on a paper.

SOLUTION : Vectorisation des figures. Etre plus systématiques dans les codes (unifier). Attention couleur !
Shrinker la droite de la figure 7 !

 -  first, there are too many forward references to
the figures and the notions introduced later (particularly in the introduction). (such as figures only given and understandable later)

SOLUTION : RAMMENER les figures dans l'intro ou les rendre compréhensible en première lecture. S'assurer de ne pas être trop spécifique dans l'intro.

The paper is fairly well-written. A concern here is that some basic notions should be explained more extensively with reference to the examples. For instance, in Fig. 2, it would be better to state explicitly how X splits in X^- and B_X, and explain why G_X^- results as depicted in (b). Clearly this can be deduced from the definition, but it was not immediate to me. 

SOLUTION : Séparer l'illustration de X^- de l'illustration du graphe induit ?
Ou alors garder la même figure et mettre explicitement X^- et B_X dans la légende.

[p.4, titre fig 2] Replace "X(I_G)" by "\mathcal{X}(I_G)"?
Shouldn't the sentence mention B_X again?

SOLUTION : à voir avec le point précédent

- page 4: Please expand the explanation of Figure 2 (e.g., giving some more details on why G_X^- is as depicted in (b)).

SOLUTION : idem

Also the role of ports remains obscure as they (apparently) do not show up in the pictures.

SOLUTION : Rajouter des ports aux figures.

[p.8, Fig.5] What is H_0?

SOLUTION : Dans la légende H_0 IS DEFINED AS ...











 












%%%%%%% MOTIVER LA CONSISTENCY %%%%%%%% LUIDNEL



In a similar vein I do not fully understand the consistency property
defined (and proved) in Section 5. Why is this the right notion of
consistency? Why are you not happy with the standard notion of
confluence? What do we gain from knowing that consistency holds for a
given system? Requiring commutativity for all pairs of rules is a
rather strong assumption. Is it still reasonable?

SOLUTION : Retravailler la motivation de la consistence : on voudrait que un point du diagramme espace temps soit bien défini, quelque soit la stratégie d'évaluation. Ce n'est pas possible car on veut consommer les particules (cf les deux coupes). Il faut donc conditionner cette propriété par les ports entrants.


Additionally, the conditions which ensure full consistency looks quite restrictive and not immediate to be verified. I do not think this is a shortcome of the paper, probably these restrictions are necessary. Still, I think that the paper would have been stronger if classes of rewriting rules were identified enjoying the conditions of Theorem 16. It would have been even better if these classes were argued to comprise those naturally arising in some applications. E.g., the authors seem to be specifically interested in networks of automata or in physical modelling.

SOLUTION : Teaser la version longue du papier. Décrire BOT informellement (le mettre en annexe non pulié ?). 













%%%%%%% MINORS %%%%%%%% MARIN



[p.13] references are not formatted consistently, especially author names








==> convention.txt <==
E^-(v) -> \E(v)
E(v) -> \E(v)
Spacetime -> Space-time
Theorem -> Th.
Lemma -> Lem.
Remark -> Rk
Figure -> Fig.
Proposition -> Prop.
Section -> Sec. 
\chi_omega -> \restri{\omega}
Subsection -> Sec. 
\restri{}_\omega -> \restri{\omega}
$\restri{\omega}$-local -> $\omega$-$\restri{}$-local
\cdot -> nothing
\circ -> nothing
"Full consistency in the text" = "Consitency in the mathematics"
commutative and time-increasing -> time-increasing commutative
u,v -> x,y whenver they are posisitions
X,Y for sets of positions
\calX for set of all positions
$A_\omega$ a valid operator -> \omega a valid sequence in $G$
$\calN$-monotony -> with $\calN$ monotonous
(a,b)\in E^2 -> a,b \in E
A_x(G) -> A_xG ou (A_xG)
"Internal vertices of $X$" -> "Internal vertices of $X$ in $G$"
"Border vertices of $X$" -> "Border vertices of $X$ in $G$"
temporal names -> names
to fabricate positions from names : X(.)
if and only if -> iff
time increasing -> time-increasing
spacelike -> space-like
